Probabilistic Signal Shaping for Bit-Metric Decoding

A scheme is proposed that combines probabilistic signal shaping with bit-metric decoding. The transmitter generates symbols according to a distribution on the channel input alphabet. The symbols are labeled by bit strings. At the receiver, the channel output is decoded with respect to a bit-metric. An achievable rate is derived using random coding arguments. For the 8-ASK AWGN channel, numerical results show that at a spectral efficiency of 2 bits/s/Hz, the new scheme outperforms bit-interleaved coded modulation (BICM) without shaping and BICM with bit shaping (i Fabregas and Martinez, 2010) by 0.87 dB and 0.15 dB, respectively, and is within 0.0094 dB of the coded modulation capacity. The new scheme is implemented by combining a distribution matcher with a systematic binary low-density parity-check code. The measured finite-length gains are very close to the gains predicted by the asymptotic theory.

==> results/123.txt <==
snr piw L U
14.9 0.008 0.0055214 0.0055214


==> results/321.txt <==
snr piw L U
13.581 0.008 0.0055214 0.0055214


==> results/CB.txt <==
snr piw L U
13.751 0.011 0.0064646 0.0064646


==> results/RI.txt <==
snr piw L U
13.79 0.01 0.0061669 0.0061669


==> results/capacities.txt <==
snr c cm_E cm ssbcm_E ssbcm bicm_E bicm bicm_uni_E bicm_uni
11.7 1.9905 11.7 1.9778 11.7 1.9761 11.7 1.9539 11.7 1.8426
11.8 2.0061 11.8 1.9928 11.8 1.9913 11.8 1.9689 11.8 1.858
11.85 2.0139 11.85 2.0003 11.85 1.9989 11.85 1.9764 11.85 1.8657
11.9 2.0217 11.9 2.0078 11.9 2.0065 11.9 1.9839 11.9 1.8734
12 2.0373 12 2.0228 12 2.0216 12 1.9988 12 1.8887
12.1 2.0529 12.1 2.0377 12.1 2.0367 12.099 2.0126 12.1 1.9041
12.2 2.0686 12.2 2.0526 12.2 2.0517 12.199 2.0276 12.2 1.9195
12.3 2.0843 12.3 2.0674 12.3 2.0667 12.299 2.0426 12.3 1.9348
12.4 2.1 12.4 2.0822 12.4 2.0816 12.4 2.0576 12.4 1.9501
12.5 2.1157 12.5 2.0958 12.5 2.0949 12.5 2.0725 12.5 1.9654
12.6 2.1314 12.6 2.1107 12.6 2.1099 12.6 2.0873 12.6 1.9807
12.7 2.1472 12.7 2.1255 12.7 2.1248 12.7 2.1021 12.7 1.996
12.8 2.1629 12.8 2.1402 12.8 2.1397 12.8 2.1169 12.8 2.0113


==> results/errorshaped.txt <==
snr piw L U
12.813 0.1 0.058799 0.058799
12.881 0.009 0.0058534 0.0058534
12.93 0.0012 0.00067854 0.00067854


==> results/erroruniform.txt <==
snr piw L U
13.522 0.11 0.061325 0.061325
13.581 0.008 0.0055214 0.0055214
13.63 0.001 0.00061949 0.00061949


==> results/intuition.txt <==
cmsnr cmrate ssbcmsnr ssbcmrate bicmsnr bicmrate
11.85 2.0003 11.85 1.9989 12.516 2.0749


==> results/overflows.txt <==
lambda oe oedev
0.98 0.08 0.053172
0.975 0.034375 0.019962
0.97 0.012 0.0067487
0.965 0.003125 0.0019338
0.96 0.0007 0.00051838


==> results/sserrors.txt <==
snr pe dev
12.662 0.1 0.058799
12.753 0.007 0.0051674
12.8 0.0011 0.00064969

